OG-RAG: Ontology-Grounded Retrieval-Augmented Generation For Large Language Models

This paper presents OG-RAG, an Ontology-Grounded Retrieval Augmented Generation method designed to enhance LLM-generated responses by anchoring retrieval processes in domain-specific ontologies. While LLMs are widely used for tasks like question answering and search, they struggle to adapt to specialized knowledge, such as industrial workflows or knowledge work, without expensive fine-tuning or sub-optimal retrieval methods. Existing retrieval-augmented models, such as RAG, offer improvements but fail to account for structured domain knowledge, leading to suboptimal context generation. Ontologies, which conceptually organize domain knowledge by defining entities and their interrelationships, offer a structured representation to address this gap. OG-RAG constructs a hypergraph representation of domain documents, where each hyperedge encapsulates clusters of factual knowledge grounded using domain-specific ontology. An optimization algorithm then retrieves the minimal set of hyperedges that constructs a precise, conceptually grounded context for the LLM. This method enables efficient retrieval while preserving the complex relationships between entities. OG-RAG applies to domains where fact-based reasoning is essential, particularly in tasks that require workflows or decision-making steps to follow predefined rules and procedures. These include industrial workflows in healthcare, legal, and agricultural sectors, as well as knowledge-driven tasks such as news journalism, investigative research, consulting and more. Our evaluations demonstrate that OG-RAG increases the recall of accurate facts by 55% and improves response correctness by 40% across four different LLMs. Additionally, OG-RAG enables 30% faster attribution of responses to context and boosts fact-based reasoning accuracy by 27% compared to baseline methods.

==> results.csv <==
dataset,method,context_size,llm,answer_correctness nan,faithfulness nan,answer_similarity nan,answer_relevancy nan,context_relevancy nan,context_precision nan,context_recall nan,context_entity_recall nan,answer_correctness mean,faithfulness mean,answer_similarity mean,answer_relevancy mean,context_relevancy mean,context_precision mean,context_recall mean,context_entity_recall mean,answer_correctness std,faithfulness std,answer_similarity std,answer_relevancy std,context_relevancy std,context_precision std,context_recall std,context_entity_recall std,answer_correctness min,faithfulness min,answer_similarity min,answer_relevancy min,context_relevancy min,context_precision min,context_recall min,context_entity_recall min,answer_correctness max,faithfulness max,answer_similarity max,answer_relevancy max,context_relevancy max,context_precision max,context_recall max,context_entity_recall max,time
soybean,hypergrag,2,gpt-4o,0,2,0,0,0,0,0,0,0.43243291078112633,0.7919366598313966,0.6970330801285745,0.6888680784084203,0.162296866936042,0.6855670102592778,0.7365979381443298,0.3442864668379383,0.3162561420086043,0.2840760542606492,0.24571324203698017,0.35870668875779055,0.15785618739207738,0.41028183672341034,0.42436389743875275,0.41890801932659716,0.0085666243002624,0.0,0.0342664972010496,0.0,0.0625,0.0,0.0,0.0,1.0,1.0,1.0,0.9999999999999996,1.0,0.99999999995,1.0,0.999999998,1.7909854564470113
soybean,hypergrag,5,gpt-4o,0,0,0,0,0,0,0,0,0.48138785086655456,0.7083636294976502,0.716996101097045,0.7894316498845882,0.10381505980407563,0.6730383733942712,0.8365979381443299,0.40803217063928404,0.3248157304436304,0.3349412879108199,0.2197229849780194,0.2830899092174864,0.11181287131958789,0.33307865176496476,0.340620342095724,0.4501723967393,0.0188376145907298,0.0,0.0753504583629194,0.0,0.03125,0.0,0.0,0.0,1.0,1.0,1.0,1.0,0.7,0.99999999998,1.0,0.999999998,2.066833564915608
soybean,rag,2,gpt-4o,0,0,0,0,0,0,0,0,0.30627433974161655,0.6061961349074751,0.6180071976899771,0.2935869807050071,0.11068048288705919,0.15463917524226803,0.1481099656357388,0.057216494596191304,0.2705424587732464,0.4116988207430482,0.2511925687038045,0.3958568410166057,0.07945717486257552,0.36343861770533137,0.352667384482734,0.14788061313856585,0.0188057412837978,0.0,0.075241125653489,0.0,0.0181818181818181,0.0,0.0,0.0,0.9981455786961292,1.0,0.9925823147845172,0.9901363727736016,0.5,0.9999999999,1.0,0.9999999900000002,1.1135102571900357
soybean,rag,5,gpt-4o,0,0,0,0,0,0,0,0,0.3069876717198406,0.6789217420420367,0.6255725383572879,0.2910716264919717,0.057174511188248095,0.2474226803876287,0.22061855670103092,0.0830756009260524,0.2748282566988447,0.35107078307326695,0.2510636601663704,0.39379662177443076,0.1407848638937291,0.43375607184139614,0.41380806348120136,0.19793659703001779,0.0215590775852312,0.0,0.0862363103409249,0.0,0.0112359550561797,0.0,0.0,0.0,0.99717089062867,1.0,0.9909685651836686,0.9555326740928702,1.0,0.9999999999,1.0,0.9999999900000002,1.217273205825963
soybean,graphrag,5,gpt-4o,0,0,0,0,0,0,0,0,0.25986619962901597,0.647202910815574,0.6328656062446971,0.6287766766133578,0.003400522097990693,0.4226804123288655,0.4116838487972509,0.14587439923050333,0.1763339148396025,0.34446625962286526,0.19580575620554017,0.3612845301099707,0.0006396025868255636,0.49655168294332575,0.45281504372322845,0.333961417818498,0.0373734459703527,0.0,0.1494937838814111,0.0,0.003030303030303,0.0,0.0,0.0,0.9729977499934764,1.0,0.9701726708832026,0.9999999999999988,0.0064724919093851,0.9999999999,1.0,0.9999999900000002,4.456970969426263
soybean,raptor,2,gpt-4o,0,0,0,0,0,0,0,0,0.3361307546933766,0.795949638916694,0.6775107948841067,0.6854338498406992,0.10016616677025536,0.5567010308721643,0.5372852233676976,0.19906064603566007,0.27022093421349697,0.2959286811028579,0.22811899654924814,0.36054133272235983,0.10357934271083738,0.49935525435627626,0.48654210970189726,0.3274707550800139,0.0156397071131777,0.0,0.0625588284527108,0.0,0.0142857142857142,0.0,0.0,0.0,1.0,1.0,1.0,1.0,0.6086956521739131,0.9999999999,1.0,0.9999999900000002,5.198950339838402
soybean,hypergrag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.39060102273454933,0.6734107418553855,0.6827396162207026,0.680332723525302,0.16529901942273056,0.680412371082989,0.7032646048109966,0.34551376187259475,0.28401124262089733,0.3345032981488214,0.2433561342735617,0.3729383994518199,0.15988020591464308,0.40943028892533917,0.43586758400085424,0.42054103169773366,0.0190847901236716,0.0,0.0763391604946866,0.0,0.0625,0.0,0.0,0.0,1.0,1.0,1.0,0.9999999999999996,1.0,0.99999999995,1.0,0.999999998,1.1709151120529961
soybean,hypergrag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.48458719353404645,0.7493762629026026,0.7175694568888685,0.7684434387233244,0.10545963515999117,0.6765320732784288,0.8348797250859107,0.41524866545474803,0.31110887111345864,0.3131354485142968,0.21592665086411583,0.31161918834677316,0.1284779018493942,0.3230397567786282,0.3385023051837881,0.44684777126740627,0.0256181452722064,0.0,0.1024725810888259,0.0,0.03125,0.0,0.0,0.0,1.0,1.0,0.9999994207533556,1.0,0.75,0.99999999998,1.0,0.999999998,3.9408743135707893
soybean,rag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.2932862379481004,0.26412768435485373,0.6608180307501,0.5914791227071222,0.11095804038111154,0.1443298968927835,0.1429553264604811,0.05181639643339354,0.19944544712408058,0.36291211715783006,0.23135697210994635,0.3981413415207985,0.07928984683832148,0.3532495199469359,0.34614138766117614,0.14269326368965282,0.0188828198395241,0.0,0.0755312793580965,0.0,0.0181818181818181,0.0,0.0,0.0,0.8790724638603049,1.0,0.9867296760532204,0.9999999999999996,0.5,0.9999999999,1.0,0.9999999900000002,2.163134700244235
soybean,rag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.2984383272335487,0.3521611786102484,0.6584158499048357,0.5952770764529685,0.05154204245859814,0.2474226803876287,0.24123711340206183,0.07389543407035658,0.21377048700957324,0.3665769965900291,0.22598008663986244,0.3940241876187576,0.10962442590700117,0.43375607184139614,0.4271398525170035,0.18690414818982926,0.0203951599811161,0.0,0.0815806399244644,0.0,0.0112359550561797,0.0,0.0,0.0,0.9111787740378048,1.0,0.9810879993436296,0.9999999999999994,1.0,0.9999999999,1.0,0.9999999900000002,2.230849504470825
soybean,graphrag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.25515937776004505,0.6046191970135371,0.63284641596593,0.6544683775360559,0.003400522097990693,0.4226804123288655,0.4178694158075602,0.1335032653995755,0.18239284571752357,0.3530054041293093,0.19865744790436574,0.35457853765810515,0.0006396025868255636,0.49655168294332575,0.44606852196569513,0.3149430367685614,0.0329658666315455,0.0,0.131863466526182,0.0,0.003030303030303,0.0,0.0,0.0,0.9762717032230837,1.0,0.9567977149894676,0.9999999999999988,0.0064724919093851,0.9999999999,1.0,0.9999999900000002,7.444104789458599
soybean,hypergrag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,1,2,1,0,1,0,0,0,0.6185021577584456,0.47087810091989946,0.4094978626849537,0.5157027430056301,0.42829111336105985,0.5592852728633373,0.4225760982268985,0.49830491579103214,0.4052518603177973,0.44325792490632543,0.28085528794838505,0.363535881430748,0.2878887382460462,0.38493033997909226,0.39985406179704,0.4316947904112597,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,0.9999999900000002,1.0,1.0,0.9999999999999994,1.0,0.99999999995,7.294040168683553
soybean,hypergrag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.403562535582553,0.8505275310542009,0.6554790347059283,0.6054866464929478,0.11181702347614236,0.6791093928653189,0.8257731958762886,0.40081567587536654,0.2917085857535663,0.21801760532864106,0.2234782324706578,0.41526382289951386,0.1386715331859193,0.3260928102829689,0.3556994659274765,0.4475755457099635,0.0214755086885545,0.0,0.0859020347542182,0.0,0.03125,0.0,0.0,0.0,0.993641826158254,1.0,0.9746338149350086,1.0000000000000002,0.75,0.99999999998,1.0,0.999999998,4.262644679275985
soybean,rag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.22331838169793158,0.6597329096391352,0.5719409910162263,0.14492697412006442,0.11089360739142082,0.15463917524226803,0.14467353951890033,0.05257731936191295,0.1917005706213227,0.3613752308517777,0.23778351600015424,0.32085734707523644,0.08051331717075133,0.36343861770533137,0.3458379048539265,0.14942676266229585,0.0181565360093518,0.0,0.0726261440374074,0.0,0.0181818181818181,0.0,0.0,0.0,0.9719931455809324,1.0,0.9622521903187946,0.9904137800270726,0.5,0.9999999999,1.0,0.9999999900000002,2.142240403853741
soybean,rag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.25941714686787987,0.6839580248805813,0.5953307540089927,0.2232455476249766,0.05682805347140008,0.2371134020381442,0.22405498281786942,0.07121993090580613,0.2222003075230418,0.3352266864414863,0.2383541452070675,0.37316756737046824,0.1400473775940496,0.42752182874420835,0.4133406772432606,0.18071048487099647,0.019712420172966,0.0,0.0788496806918643,0.0,0.0112359550561797,0.0,0.0,0.0,0.9719931455809324,1.0,0.9676381295634257,0.9718097030896824,1.0,0.9999999999,1.0,0.9999999900000002,1.8878491613053785
soybean,graphrag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,49,25,48,24,47,24,48,24,0.2101022261945464,0.2108796288819059,0.25708746593973336,0.21281800344631674,0.24402418557133476,0.14579839671824557,0.16693432673237818,0.16438356149178082,0.3841822348599645,0.39950242502476097,0.41151704699831276,0.39717497017305264,0.40582117716949645,0.3470440336055178,0.33055444694740166,0.37318816451630105,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.9999999999,1.0,0.9999999999,1.0,0.9999999999,1.0,0.9999999999,3.8524461947765545
soybean,raptor,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.31892241548152583,0.781877399595977,0.6540203400978515,0.5488415101354913,0.093195700518943,0.6082474226195869,0.5573883161512028,0.23392054561422024,0.25549464422329793,0.26167069002818605,0.2412888797106607,0.4165058965953377,0.10575901433346044,0.49067769947577966,0.47335221666268057,0.33918420702641444,0.0123351945877433,0.0,0.0493335333453866,0.0,0.0,0.0,0.0,0.0,0.9763614166168774,1.0,0.9769350973752686,1.0,0.625,0.9999999999,1.0,0.9999999966666668,1.9925089128238638
soybean,raptor,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.34369157989795784,0.8251432809052468,0.6621095754512804,0.5949106194447151,0.03497929928765778,0.6288659793185559,0.5587628865979382,0.20498848115008594,0.2631949681562029,0.23961464218345666,0.23862150019644549,0.4112895261927102,0.03088198049861221,0.4856178973440708,0.4809453267388626,0.3324989927813879,0.0188317830182022,0.0,0.0753026950862827,0.0,0.0,0.0,0.0,0.0,0.977393740488735,1.0,0.9679718120573528,1.0,0.2096774193548387,0.9999999999,1.0,0.9999999966666668,2.179098640520548
soybean,hypergrag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,2,0,0,0,0,0,0,0.46250159031210225,0.8093998038889678,0.7032673412867605,0.6369730310167865,0.15945064385786017,0.6855670102618551,0.7338487972508592,0.3872172470106415,0.3344824557980503,0.2798593756514616,0.24316790593310245,0.36355881836849335,0.11681463109362678,0.3973845981944819,0.41852677582774234,0.4392502266905568,0.0254501677141126,0.0,0.1018006708564504,0.0,0.0625,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0,0.6153846153846154,0.99999999995,1.0,0.999999998,5.933274549307282
soybean,hypergrag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,9,0,0,0,0,0,0,0.5361706811601599,0.8693712686834695,0.7516800379738405,0.5572962002464256,0.09968643928370252,0.6827892324985678,0.8395189003436426,0.41301498849866275,0.3194444269518733,0.2461193362899806,0.22088469082328166,0.3951304065301017,0.10209078083358358,0.327020023440584,0.34582764041188524,0.44559966130800954,0.0202582519157493,0.0,0.0810330076629974,0.0,0.03125,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,0.9999999999999994,0.5,0.99999999998,1.0,0.999999998,4.746693530033544
soybean,rag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,2,0,0,0,0,0,0,0.2308307520842839,0.7501203661780455,0.5675964402769494,0.11288591395583751,0.11095804038111154,0.1649484535917526,0.1274914089347079,0.05463917501643758,0.2243922670966385,0.32137131518089757,0.23297264186986255,0.2803682866982489,0.07928984683832148,0.3730620024930489,0.3305792583452719,0.1538800304128071,0.0217239967119916,0.0,0.0869165929952703,0.0,0.0181818181818181,0.0,0.0,0.0,1.0,1.0,1.0,0.9487843699334918,0.5,0.9999999999,1.0,0.9999999900000002,2.454055282258496
soybean,rag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.2725882865016249,0.7295531684841321,0.5993666309194996,0.19749030932107686,0.05734876392766326,0.2474226803876287,0.23780068728522336,0.06348797215709479,0.24702362846878603,0.34469267767107653,0.24027635468792752,0.349979666675247,0.14080255486862997,0.43375607184139614,0.4222851433191099,0.17965631959792475,0.0238109332567571,0.0,0.0952437330270285,0.0,0.0112359550561797,0.0,0.0,0.0,0.9803992959532638,1.0,0.998599036321397,0.9496431161431946,1.0,0.9999999999,1.0,0.9999999900000002,4.62334544879874
soybean,graphrag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,48,25,48,24,47,24,47,24,0.21280907304869984,0.20740740666836424,0.250284744851298,0.2402152635819332,0.2444686300157792,0.1401475235586366,0.1716632077652982,0.16438356162739726,0.3864975272821378,0.40024336045175835,0.4073392365783837,0.4158623294736934,0.4057841460042116,0.3459977008147899,0.3433593771803899,0.3731881648241811,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.9999999999,1.0,0.9999999999,1.0,0.9999999999,1.0,0.9999999999,1.9797470250080542
soybean,raptor,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,11,0,0,0,0,0,0,0.3992510567865564,0.8106406538857579,0.6954666091502285,0.5893941449409663,0.08438617897851251,0.5773195875711333,0.5195876288659793,0.19076822266034718,0.31040002338887196,0.24187711715341564,0.2525080219124482,0.37202722100678853,0.09576193424608244,0.4965516829433252,0.4842783524205253,0.32006013677517237,0.0145922355711939,0.0,0.0583689422847756,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,0.9999999999999996,0.5555555555555556,0.9999999999,1.0,0.9999999900000002,8.193150370391374
soybean,raptor,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,12,0,0,0,0,0,0,0.4132216532826448,0.8717524377232516,0.7049972866008546,0.6412369181418125,0.035333583580231365,0.6082474226195869,0.5520618556701032,0.2267238762045031,0.3165223275255503,0.20107398773499163,0.24949432523806367,0.34973580533898596,0.033228338877595506,0.4906776994757796,0.48587846257400613,0.3516230622699574,0.014585931490298,0.0,0.0583689422847756,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,0.9999999999999994,0.2452830188679245,0.9999999999,1.0,0.9999999966666668,7.436821684394915
wheat,hypergrag,2,gpt-4o,0,0,0,0,0,0,0,0,0.65856576545144,0.843146527385658,0.7810449451959277,0.7747493643564934,0.11622410723918433,0.7463768115311588,0.8852657004830918,0.31324620209398946,0.3248403188853581,0.2871693440698185,0.1427012752176844,0.3304687106257905,0.17114713518210642,0.3279076762516178,0.3062200529826972,0.39920105275405476,0.0717043029079384,0.0,0.2868172116317539,0.0,0.0192307692307692,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,0.9999999999999996,0.8064516129032258,0.99999999995,1.0,0.9999999966666668,2.277122760164565
wheat,hypergrag,5,gpt-4o,0,1,0,0,0,0,0,0,0.6222230941345804,0.8619711987359046,0.7921333907715483,0.7926413873675408,0.03554146003821472,0.7032608695270761,0.9480676328502414,0.3437063081141337,0.31565424379956303,0.27479814986947537,0.14199617265601044,0.31792150838514227,0.05582844642412788,0.2736696656509378,0.20960467442673236,0.4008288074611158,0.0715428754327934,0.0,0.2861715017311737,0.0,0.0076923076923076,0.0,0.0,0.0,0.99999954936221,1.0,1.0000000000000002,1.0,0.3424657534246575,0.99999999998,1.0,0.9999999975,2.57375673280246
wheat,rag,2,gpt-4o,0,0,0,0,0,0,0,0,0.2501176631760786,0.599116006038203,0.6880519228519566,0.2639355920067398,0.23398895790200122,0.04347826086521739,0.043478260869565216,0.03260869544384058,0.1755988823187238,0.44081404693311277,0.1386409743303864,0.4032026367655468,0.09639402736084822,0.20542514082411786,0.2054251408446602,0.1479830282229137,0.0836194689260097,0.0,0.3344778757040388,0.0,0.1111111111111111,0.0,0.0,0.0,0.9777661391548846,1.0,0.92998302703875,0.9680005941848516,0.5,0.9999999999,1.0,0.9999999900000002,3.7741735879925713
wheat,rag,5,gpt-4o,0,0,0,0,0,0,0,0,0.2870395183860769,0.6429350797527005,0.698309426644252,0.28131567325310924,0.0847698315055967,0.13043478259565217,0.1400966183574879,0.043478260615942024,0.22948162284477736,0.38585770062374586,0.1366594998886773,0.4157520026855479,0.03875943615512581,0.33924845474000087,0.3449249094252125,0.18168189666031373,0.0863972912435021,0.0,0.345587599707,0.0,0.0263157894736842,0.0,0.0,0.0,0.978056109670488,1.0,0.9354233544956418,1.0,0.25,0.9999999999,1.0,0.999999995,1.0521537877511287
wheat,raptor,2,gpt-4o,0,1,0,0,0,0,0,0,0.5359939700454025,0.838653176888471,0.7806354110552931,0.8663884499875925,0.16276129934860953,0.8260869564391293,0.7597446514837819,0.3383387655314359,0.3043706967213447,0.2594689377329365,0.13156424600405128,0.22726841988922988,0.17548364080135614,0.3818115387488165,0.4072749026598648,0.3280833904485952,0.0929555746344969,0.0,0.3718222985379879,0.0,0.0151515151515151,0.0,0.0,0.0,0.9959950281337744,1.0,1.0000000000000002,1.0000000000000002,0.8928571428571429,0.9999999999,1.0,0.9999999975,2.2793046426082
wheat,raptor,5,gpt-4o,0,2,0,0,0,0,0,0,0.5968252643391385,0.8240897642115237,0.7930628206817392,0.8919216106622351,0.06054782238871028,0.9275362317913031,0.8538647342995169,0.29357027686504533,0.31727606565031413,0.29556563553738974,0.1265190816734593,0.2027788888412757,0.05496364236930701,0.26115358222173846,0.3419253555300937,0.3355165889137456,0.0996092081809284,0.0,0.3984368327237139,0.0,0.0091743119266055,0.0,0.0,0.0,0.9999998233954752,1.0,1.0000000000000002,1.0000000000000002,0.3442622950819672,0.9999999999,1.0,0.9999999975,3.53605736511341
wheat,hypergrag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.5731301642694184,0.8150899660768082,0.7738135011227452,0.7870523789754729,0.11435407451361164,0.7391304347195645,0.8852657004830918,0.31279330354340634,0.2979747005760862,0.30161785671049424,0.12420444893083459,0.3141858189769584,0.16590745820432692,0.32774514455544196,0.3062200529826972,0.399327543160508,0.0940290367221665,0.0,0.3761348791565372,0.0,0.0192307692307692,0.0,0.0,0.0,0.9965423687477036,1.0,0.986169474990814,1.0,0.8064516129032258,0.99999999995,1.0,0.9999999966666668,1.5049850526063338
wheat,hypergrag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.6177753820538553,0.8193543334520191,0.7836137143741091,0.8474920248399552,0.03593995404915052,0.6969202898173011,0.9480676328502414,0.33166407667358005,0.2812973191290638,0.28829014591847024,0.12944027286107787,0.24750693968035264,0.056566797045413716,0.27551970984574214,0.20960467442673236,0.39956560060653656,0.0716727676207525,0.0,0.2866910704830102,0.0,0.0076923076923076,0.0,0.0,0.0,0.9965423687477036,1.0,0.9861942378150668,1.0,0.3424657534246575,0.99999999998,1.0,0.9999999975,1.4290063277534817
wheat,rag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.35219182673818994,0.15215378421900158,0.7302149359451922,0.7675405649694157,0.23605935127674244,0.04347826086521739,0.043478260869565216,0.03260869544384058,0.23380460809532466,0.32187070870141976,0.13367051940069918,0.3602001837612119,0.09594098293767409,0.20542514082411786,0.2054251408446602,0.1479830282229137,0.0831722854354937,0.0,0.332689141741975,0.0,0.1111111111111111,0.0,0.0,0.0,0.9818277581291316,1.0,0.9314657209313474,1.0,0.5,0.9999999999,1.0,0.9999999900000002,1.36294128238291
wheat,rag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.32793678728191583,0.22766194672076664,0.7285466111937925,0.6640777969245277,0.0847698315055967,0.13043478259565217,0.1400966183574879,0.05486542404429163,0.2301492121257321,0.36331830749494304,0.13288583887987396,0.4165277874801933,0.03875943615512581,0.33924845474000087,0.3449249094252125,0.2100044741844574,0.080025182343744,0.0,0.3202116094857984,0.0,0.0263157894736842,0.0,0.0,0.0,0.9818277581291316,1.0,0.9308857245739516,1.0,0.25,0.9999999999,1.0,0.999999995,1.4082302632539168
wheat,hypergrag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,1,2,1,0,0,0,0,0,0.4988490183897558,0.501893096140012,0.5699466619687947,0.6994157200563792,0.4024493866983324,0.5824276384498732,0.5544595085882603,0.468312628206482,0.36904552988112665,0.3736995742818075,0.21416426595027604,0.2735733901923595,0.3402857880740115,0.4112843571969661,0.4620985761673664,0.4211395277469944,0.0,0.0,0.079901319343205,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,0.9999999999999992,1.0,1.0,5.9273324911145195
wheat,hypergrag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,1,0,0,0,0,0,0,0.538615911800927,0.9296393697151755,0.7352501388064923,0.7245649984395569,0.03550733453801057,0.6974033816048334,0.9528985507246377,0.327792054364096,0.3020404501978121,0.12391050239734841,0.15133293029611672,0.37499103689545477,0.05597219949246713,0.27408285128284715,0.2068467850798478,0.40130123077225455,0.0929373651387144,0.5,0.3717494605548579,0.0,0.0076923076923076,0.0,0.0,0.0,0.994486895098328,1.0,0.9779475803933122,1.0,0.3424657534246575,0.99999999998,1.0,0.9999999975,2.0804450097291367
wheat,rag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.19204235144812107,0.6044670486056027,0.6178411076311943,0.08618318466012993,0.23398895790200122,0.04347826086521739,0.043478260869565216,0.037439613302133655,0.10970918501599948,0.395523010958325,0.1302292544813516,0.2588831137410273,0.09639402736084822,0.20542514082411786,0.2054251408446602,0.15228128413531092,0.0843987515881744,0.0,0.3375950063526979,0.0,0.1111111111111111,0.0,0.0,0.0,0.6724759702171974,1.0,0.8899038808687899,0.9692533440102494,0.5,0.9999999999,1.0,0.9999999900000002,2.257232589998107
wheat,rag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.26587443691629786,0.6668185714529538,0.6492946349494257,0.22936891590230468,0.08638013746372873,0.13043478259565217,0.1400966183574879,0.05072463739130435,0.22052851704348217,0.3537824898385019,0.14027806367054285,0.3910651958781365,0.04203926008376079,0.33924845474000087,0.3449249094252125,0.18971587640817644,0.0785688703074153,0.0,0.3143320221545921,0.0,0.0263157894736842,0.0,0.0,0.0,0.9803576046207354,1.0,0.9492108645075634,1.0,0.25,0.9999999999,1.0,0.999999995,4.548646992531376
wheat,raptor,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,1,0,0,0,0,0,0,0.48983623327892367,0.7698908133459593,0.744918564016149,0.6798542560016059,0.12764307876549194,0.8115942028173903,0.7483574879227053,0.3915002832426467,0.30066660687292046,0.29474534806611924,0.14618575603990314,0.4016417818158046,0.12596186269703044,0.3939006413157836,0.422399627706284,0.3436270170906885,0.0888263044277448,0.0,0.3553052177109793,0.0,0.0,0.0,0.0,0.0,0.9796699949163468,1.0,0.9867136738468608,1.0,0.6896551724137931,0.9999999999,1.0,0.9999999900000002,1.942568250324415
wheat,raptor,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.5410034688886327,0.8819049144677091,0.7561215476466815,0.6681298765833128,0.06931003348302298,0.913043478169564,0.8393719806763286,0.3481795155311481,0.2988248528218659,0.2472821634131367,0.13595295652061049,0.3964847172151832,0.07999007941062147,0.283835621144413,0.35652153697575567,0.38045344721952884,0.1090573083422225,0.0,0.4362292333688902,0.0,0.009009009009009,0.0,0.0,0.0,0.9935359538389336,1.0,0.9875503541762748,1.0,0.4406779661016949,0.9999999999,1.0,0.999999995,2.0610250320987427
wheat,hypergrag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,2,0,0,0,0,0,0,0.6281297480772398,0.907060849598163,0.7825008561007974,0.65921213204034,0.13052933786629434,0.6811594202369559,0.8417874396135266,0.270193234772058,0.31654131644363837,0.21120809965536338,0.17274959231386058,0.372470157386726,0.17169828988509964,0.36351040209344265,0.3547486359050841,0.3735095135185268,0.0810798078765051,0.0,0.3243192315060204,0.0,0.0192307692307692,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0000000000000002,0.8064516129032258,0.99999999995,1.0,0.9999999966666668,4.0165285960487696
wheat,hypergrag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,2,0,0,0,0,0,0,0.6288467216853698,0.9292571373985424,0.7774653050469005,0.7310269010170944,0.035791506177680926,0.6952898550347333,0.9480676328502414,0.3132160090816548,0.29531674813378855,0.18519077544012216,0.15419590693255186,0.34670365433010036,0.05594005588213217,0.2752928288110769,0.20960467442673236,0.40162620485128475,0.0888263044277448,0.0,0.3553052177109793,0.0,0.0076923076923076,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0000000000000002,0.3424657534246575,0.99999999998,1.0,0.9999999975,10.314531512882398
wheat,rag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,0,0,0,0,0,0,0,0.19376011723796288,0.7239082837298116,0.598483478161344,0.08765103322110145,0.23605935127674244,0.04347826086521739,0.043478260869565216,0.03260869544384058,0.16386391439004586,0.3372084022976305,0.11680071862291026,0.26379924081568196,0.09594098293767409,0.20542514082411786,0.2054251408446602,0.1479830282229137,0.0789522410888682,0.0,0.3158798343330673,0.0,0.1111111111111111,0.0,0.0,0.0,0.9597940626600138,1.0,0.8575065695590336,0.960928421490974,0.5,0.9999999999,1.0,0.9999999900000002,7.313346337581026
wheat,rag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,1,0,0,0,0,0,0,0.2574196566832987,0.7490780169076375,0.6465350629954032,0.13694982823679772,0.08638013746372873,0.13043478259565217,0.1400966183574879,0.028985507137681155,0.23587555512253522,0.31687873751944706,0.13250919902837263,0.3171815975154772,0.04203926008376079,0.33924845474000087,0.3449249094252125,0.13916922485968145,0.0817946711370039,0.0,0.3271786845480159,0.0,0.0263157894736842,0.0,0.0,0.0,0.9799879660036596,1.0,0.9415082882746408,0.9178393290107102,0.25,0.9999999999,1.0,0.999999995,2.4211877912714863
wheat,raptor,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,2,0,0,0,0,0,0,0.5507103742435917,0.858973407209988,0.775189134464061,0.7234363789366903,0.1257529820171504,0.8260869564391293,0.764527260179434,0.2885670310605913,0.3249943998739597,0.22734883425001737,0.14121613225173982,0.3445048053017595,0.13212669316640238,0.3818115387488165,0.40828630057336435,0.3104741808938238,0.1030512239160871,0.0,0.4122048956643485,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0,0.6896551724137931,0.9999999999,1.0,0.9999999975,5.43755326754805
wheat,raptor,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,3,0,0,0,0,0,0,0.5818752261338068,0.8775827982087461,0.7722620629088889,0.7538416222111105,0.06642748030875242,0.9275362317913031,0.8538647342995169,0.3958827381635619,0.30304783283118636,0.23700613049275845,0.14868744616235124,0.32401224417502916,0.07657023817695509,0.26115358222173846,0.3419253555300937,0.3733769673700052,0.0595322962257384,0.0,0.2381291849029539,0.0,0.009090909090909,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0,0.3703703703703703,0.9999999999,1.0,0.999999995,7.540289402008057
news,hypergrag,2,gpt-4o,0,1,0,0,0,0,0,0,0.5350853320608818,0.8180763817463323,0.8082671350132525,0.5739250394371764,0.2635945569552837,0.5416666666169118,0.5498366013071896,0.4648211347825769,0.33498042178019544,0.3024444979806101,0.15330670594454446,0.4239274617487392,0.17336640846337467,0.45429441488744593,0.4952925365477763,0.38226545656721284,0.1087850304911219,0.0,0.4351967740858338,0.0,0.0588235294117647,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,1.0000000000000009,1.0,0.99999999995,1.0,0.9999999975,3.963392603631113
news,hypergrag,5,gpt-4o,0,2,0,0,0,0,0,0,0.664930742444886,0.896957023999103,0.8651784758627651,0.73279094734052,0.11296320303195188,0.5847086056165427,0.8251633986928105,0.5253253361151082,0.3188519177036372,0.2284909177255185,0.1353161774714786,0.33459172807317517,0.08909903866496872,0.3813842856825005,0.3746024720031437,0.3774396946840387,0.1152153293392085,0.0,0.4608613173568343,0.0,0.0357142857142857,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,1.0000000000000002,0.7777777777777778,0.99999999998,1.0,0.9999999975,4.242075769340291
news,rag,2,gpt-4o,0,4,0,0,0,0,0,0,0.27125712289186305,0.6098655644750846,0.6760301973721599,0.2018646432981314,0.014261140307624787,0.014705882351470589,0.014705882352941176,0.0138071895021378,0.2335281613515783,0.4310631292209865,0.14797539327905798,0.3814940682643762,0.00517742189857298,0.12066895545087808,0.12066895546294441,0.06692269268577813,0.0525411387941565,0.0,0.2101645551766263,0.0,0.0075187969924812,0.0,0.0,0.0,0.999017496504132,1.0,0.9960699860165272,0.9999999999999994,0.037037037037037,0.9999999999,1.0,0.49999999875,1.6254971109184564
news,rag,5,gpt-4o,0,4,0,0,0,0,0,0,0.2864971185480138,0.557744418356841,0.7000555337276708,0.25960058895483923,0.0052148509862919076,0.014705882351470589,0.014705882352941176,0.014460784269893792,0.23775420680806014,0.4398156408600971,0.14344578524014853,0.4146260331588484,0.000979983860951029,0.12066895545087808,0.12066895546294441,0.0693569103973513,0.0552182234830838,0.0,0.2208728939323354,0.0,0.0035087719298245,0.0,0.0,0.0,1.0,1.0,1.0,0.9999999999999994,0.0112359550561797,0.9999999999,1.0,0.49999999875,4.187654575880836
news,raptor,2,gpt-4o,0,3,0,0,0,0,0,0,0.5597265964939384,0.7998449401701884,0.8230594022032862,0.7357260446016594,0.05852427252713077,0.7549019607088241,0.6940359477124182,0.47027018937527476,0.29583846722414003,0.31067911665043324,0.13416605300297313,0.3170230920808446,0.06340466524658303,0.431203482715234,0.45587282146749786,0.3690265150706946,0.0869630820701165,0.0,0.3478523282804662,0.0,0.0082644628099173,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,1.0000000000000002,0.6,0.9999999999,1.0,0.9999999983333332,4.0191199510705236
news,raptor,5,gpt-4o,0,2,0,0,0,0,0,0,0.5849596799871674,0.8730938987563913,0.8376633861568994,0.7568034783591612,0.02833020668328836,0.8382352940338251,0.8308823529411766,0.46081744326707463,0.27652498070009457,0.2627712510594856,0.12520020566758713,0.2918814749516019,0.03552387146415473,0.3691406923391687,0.371198277530363,0.36809777530324095,0.1061355486729526,0.0,0.4245421946918106,0.0,0.0030581039755351,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,1.0000000000000002,0.247787610619469,0.9999999999,1.0,0.9999999975,5.588619458909128
news,hypergrag,2,gpt-4o-mini,170,170,170,170,169,169,169,169,0.6882796074122384,0.6965742861269699,0.742625168621102,0.7343351113806811,0.7196779228071449,0.7071285498540248,0.7441580491957983,0.7418538420464372,0.3094379381394312,0.27864419131554957,0.3188665067257928,0.2899753242295748,0.2674170075058817,0.36194872711535525,0.25148686575886153,0.25848326474307803,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.193868047321405,1.0,1.0,1.0,1.0,1.0000000000000002,1.0000000000000004,1.0000000000000002,1.0,3.0172550818499397
news,hypergrag,5,gpt-4o-mini,179,179,179,179,178,178,178,178,0.82808712594809,0.8663479151625478,0.87531918749177,0.8174765917908661,0.8251259246122135,0.8679950234876284,0.8548198692732281,0.8413086910682703,0.1677631319990637,0.12141783377070703,0.12924869894274946,0.12151756087782775,0.1553891849668871,0.10794335731998406,0.12192205568488423,0.11383479873993736,0.4182786618174856,0.623170421372487,0.445344073228945,0.5517663489548402,0.4737546351615702,0.5954078969046253,0.5612245065859229,0.6134108720168117,1.0,1.0,1.0000000000000002,1.0,0.9999992574091956,1.0,1.0000000000000002,1.0,2.102163466752744
news,rag,2,gpt-4o-mini,0,2,0,0,0,0,0,0,0.3436566984275021,0.23481820231712613,0.7301070149068062,0.6434510118916072,0.014261140307624787,0.014705882351470589,0.014705882352941176,0.0138071895021378,0.23582313464309165,0.3939662751847515,0.1505323139547143,0.4198446558060369,0.00517742189857298,0.12066895545087808,0.12066895546294441,0.06692269268577813,0.0520063468499478,0.0,0.2080253873997912,0.0,0.0075187969924812,0.0,0.0,0.0,1.0,1.0,1.0,1.0000000000000002,0.037037037037037,0.9999999999,1.0,0.49999999875,1.5606721417576659
news,rag,5,gpt-4o-mini,36,37,36,36,36,36,36,36,0.24380960040137487,0.17089329332469042,0.4658950139820146,0.5378295467033447,0.07718817572808148,0.2483273451829017,0.2515454011500071,0.07159867552427648,0.2849520508495183,0.33987827017109856,0.38103456589266543,0.4003247096545472,0.23974612377235685,0.3558147658063507,0.3929196197414803,0.2224493600314167,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.9986606922536432,1.0,0.9946427690145724,1.0,1.0,0.9999999999,1.0000000000000002,1.0,1.2683042860498615
news,hypergrag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,179,179,179,179,178,178,178,178,0.6974429444444066,0.7214520561348243,0.6824696545947488,0.7207163417314478,0.7235444124382414,0.7430080003222763,0.7043636186133896,0.7356510065190218,0.14019319685120457,0.1547860132651124,0.23350378289123896,0.15324221494521292,0.14988795281992134,0.12993261122430613,0.12075432991311022,0.12583691361321822,0.335544548595753,0.3955982689086793,0.1010112048993047,0.3654001297282903,0.3411395110216307,0.519843337637962,0.4304328771476675,0.5055223798958499,0.9425173664701264,0.9809465897623167,0.9217318916500457,0.9374506443963028,0.9866088355271844,1.0000000000000002,0.9075936411002052,0.9844704308371603,4.222683268434861
news,hypergrag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,179,179,179,179,178,178,178,178,0.7530258790180727,0.786383037566159,0.7659202790074695,0.7198845258487344,0.7477683329046992,0.7731362793108664,0.7518500955931187,0.7703495615706293,0.15799090196101107,0.1372981116932422,0.14076062448616883,0.14760444576926893,0.18818672379350398,0.11708277582089317,0.13022527928676075,0.12346012099945387,0.3619958933199644,0.4020206732156274,0.3831551068233184,0.4076859255163689,0.2008159766810725,0.4947780651655182,0.4565073939868827,0.5367294070824594,0.9297781773466266,0.963845883591101,0.9356371725455234,0.9407307778145184,1.0000000000000002,1.0000000000000002,0.942786679574948,0.9893225808524614,4.631226028881821
news,rag,2,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,13,13,13,13,13,13,13,12,0.17105098510811415,0.548565773290698,0.29727577106080616,0.05337737280413936,0.023307286067127522,0.07650844576933934,0.3199646681921278,0.20046726705352338,0.2501150809338933,0.4495395446019902,0.2797095977150713,0.20364280468778814,0.08334468395168104,0.17335523225231952,0.45630765738301465,0.26926558858664884,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,0.6779307945657548,1.0,1.0,1.0,3.853309439677818
news,rag,5,meta-llama/Meta-Llama-3.1-8B-Instruct-Turbo,151,151,151,151,150,150,150,150,0.3124509851606251,0.4112666385380607,0.39572902947217314,0.27326598471391816,0.3418508818937862,0.2836924777439313,0.332194491909861,0.29484980371486397,0.32500089553427114,0.36961025230710737,0.33973127842537243,0.3024192808104003,0.3162040082765935,0.3109967371985778,0.32867331657542387,0.31027280711888083,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.002572710607566
news,hypergrag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,42,0,0,0,0,0,0,0.402857246998791,0.8363383530050195,0.6949273524246908,0.4669164609428816,0.26522854388338823,0.5367647058330882,0.5547385620915033,0.4647292229746229,0.3220265300026476,0.264173126809735,0.1857284518618974,0.3892623245688595,0.1758639338823314,0.4574197536461675,0.4947722184720553,0.3848576681041936,0.0051390803798016,0.0,0.0205563215192064,0.0,0.0588235294117647,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,0.9999999999999996,1.0,0.99999999995,1.0,0.9999999996774194,5.272212972827986
news,hypergrag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,1,31,20,0,0,0,0,0,0.5139629967045775,0.7505077827486669,0.7748726646513362,0.6691905353584966,0.36554439734570443,0.3666821450515935,0.7007693354892496,0.6869164318612546,0.36740239101249866,0.32076096826106193,0.21797816312442247,0.3028110541403906,0.3552446814099772,0.37794923126226854,0.40067148345810677,0.39521982956893836,0.0,0.0620192181363447,0.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0000000000000004,1.0000000000000009,0.9999999999999996,0.99999999998,1.0,1.0,4.007684768414965
news,rag,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,3,0,0,0,0,0,0,0.14423751116050407,0.93302534944326,0.5109773154126164,0.02860938201500331,0.014261140307624787,0.014705882351470589,0.014705882352941176,0.016094771192551743,0.09151474859351748,0.2015923808207707,0.13706194527248203,0.15365253289228462,0.00517742189857298,0.12066895545087808,0.12066895546294441,0.0800140225710391,0.0083704128911174,0.0,0.0334816515644697,0.0,0.0075187969924812,0.0,0.0,0.0,0.6678359014656977,1.0,0.9104720763145208,0.9650988440424624,0.037037037037037,0.9999999999,1.0,0.6666666644444444,2.2090264535417745
news,rag,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,7,0,0,0,0,0,0,0.1708494639481861,0.8810788848993499,0.5808859397737955,0.0993439449535387,0.0052148509862919076,0.014705882351470589,0.014705882352941176,0.013071895385348585,0.1263072250013414,0.2725534743565347,0.1493116210300191,0.26883378584813467,0.000979983860951029,0.12066895545087808,0.12066895546294441,0.06642515557039493,0.0182929087998475,0.0,0.07317163519939,0.0,0.0035087719298245,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0,0.0112359550561797,0.9999999999,1.0,0.49999999875,2.939485357088201
news,raptor,2,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,37,0,0,0,0,0,0,0.37946316878196035,0.8887906093934902,0.7122047713170249,0.5388998244636447,0.05598720282843918,0.7058823528705882,0.6168300653594772,0.440505366821664,0.2535272531568451,0.2083729410866322,0.161091164316774,0.37508650934026677,0.07312069927061643,0.456765999355784,0.481280648256961,0.3694033670723199,0.0373052580619153,0.0,0.1492210322476612,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0000000000000002,1.0000000000000002,0.64,0.9999999999,1.0,0.9999999983333332,4.640431499948688
news,raptor,5,meta-llama/Meta-Llama-3.1-70B-Instruct-Turbo,0,46,0,0,0,0,0,0,0.39761678282142227,0.9034048985810328,0.7161397976853004,0.6459677972998028,0.024713687833495323,0.8480392156014723,0.8259803921568627,0.46837067956547385,0.2571988004598098,0.18578319773021662,0.1645306795897506,0.3094724707790416,0.03673872839171536,0.3598659827244712,0.3751669836532669,0.369074422577564,0.0373374857498322,0.0,0.1492210322476612,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.9999999999999992,0.3488372093023256,0.9999999999,1.0,0.9999999983333332,5.319084775214102
rules/soybean,hypergrag,2,gpt-4o,0,0,0,0,0,0,0,0,0.5562323532619244,0.20399999999999996,0.9181852854520735,0.7460625320722655,0.09650793650793649,0.14999999999,0.15634920634920632,0.1031746030152633,0.2881803183157139,0.23775077728319927,0.09731394035787204,0.27198213213196376,0.013974665836376033,0.3374742788355219,0.2488984297248095,0.13653869445071107,0.1702895403148586,0.0,0.6811581612594346,0.0,0.0714285714285714,0.0,0.0,0.0,0.9932414845863824,0.7,0.9881073374482112,0.9116614881516792,0.1111111111111111,0.99999999995,0.7777777777777778,0.3999999992,14.097466135025025
rules/soybean,hypergrag,5,gpt-4o,0,0,0,0,0,0,0,0,0.5713072485260633,0.22865800865800864,0.9052042686577616,0.741528308658807,0.0387629756550296,0.1499999999925,0.16955409356725143,0.11828571411242869,0.28051580519209357,0.27654819032098304,0.13214443418353963,0.26830666917013823,0.00362643382832892,0.33747427884251824,0.23995435594890333,0.14819229853535104,0.1392202124885055,0.0,0.5569277237434624,0.0,0.0344827586206896,0.0,0.0,0.0,0.9098891538018488,0.7619047619047619,0.9796100490659884,0.911334791182559,0.0434782608695652,0.999999999975,0.7777777777777778,0.3999999992,14.262757325172425
rules/soybean,rag,2,gpt-4o,0,0,0,0,0,0,0,0,0.5115523374086838,0.139033189033189,0.9034755286707409,0.5598391934708704,0.017361111111111098,0.0,0.0,0.0,0.2501762048982627,0.25139398223273046,0.10736428982164622,0.39639666558701014,0.028017866752106938,0.0,0.0,0.0,0.1560671200152666,0.0,0.6242684800610667,0.0,0.0,0.0,0.0,0.0,0.9920852468469206,0.7727272727272727,0.9881054574275728,0.8933066350677343,0.0625,0.0,0.0,0.0,7.3613478422164915
rules/soybean,rag,5,gpt-4o,0,0,0,0,0,0,0,0,0.44253929677652903,0.12958751393534002,0.9040869370689189,0.5660349932413082,0.02271570615434394,0.0,0.0,0.0,0.21911518525355902,0.2047656952227137,0.11575274544324193,0.40124591118860065,0.015819371836344007,0.0,0.0,0.0,0.1514057444721759,0.0,0.6056229778887037,0.0,0.0,0.0,0.0,0.0,0.8426740987709029,0.6086956521739131,0.984782052588416,0.9113527048527016,0.0454545454545454,0.0,0.0,0.0,6.824455571174622
rules/soybean,hypergrag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.4805670520694415,0.18996031746031744,0.9116736870191536,0.7426839844406339,0.09650793650793649,0.14999999999,0.14842314118629907,0.09984126969415216,0.23801753090000638,0.19893089737805147,0.09653455340604737,0.2754469687769907,0.013974665836376033,0.3374742788355219,0.24559872194637763,0.13430078568401532,0.164186489481299,0.0,0.6567459579251962,0.0,0.0714285714285714,0.0,0.0,0.0,0.9041359340676702,0.5555555555555556,0.9800152893797566,0.9139508196851104,0.1111111111111111,0.99999999995,0.7777777777777778,0.3999999992,11.024205827713013
rules/soybean,hypergrag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.5040454893854407,0.1824644334160463,0.9153001229541406,0.7481067118794987,0.0387629756550296,0.1499999999925,0.18205409356725144,0.11828571411242869,0.21676541070407573,0.21081145933091325,0.08190813359550501,0.2691431129821399,0.00362643382832892,0.33747427884251824,0.24063037885655988,0.14819229853535104,0.1762186840256447,0.0,0.7048747361025789,0.0,0.0344827586206896,0.0,0.0,0.0,0.907934201523434,0.5384615384615384,0.9769006665423534,0.8933066350677343,0.0434782608695652,0.999999999975,0.7777777777777778,0.3999999992,9.998657774925231
rules/soybean,rag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.4784029767846,0.06964285714285713,0.9021873367898146,0.7301478878832872,0.022916666666666648,0.0,0.0,0.0,0.18776959748109065,0.12244008875297843,0.08843958160799521,0.26601259262444926,0.029653130147962715,0.0,0.0,0.0,0.1685974747694038,0.0,0.6743898990776153,0.0,0.0,0.0,0.0,0.0,0.8332368136479733,0.3333333333333333,0.9688921063372772,0.8900998898227508,0.0625,0.0,0.0,0.0,8.698027324676513
rules/soybean,rag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.46572894394978387,0.08205882352941177,0.8970483132278402,0.6696457939356779,0.0268823728210106,0.0,0.01875,0.0,0.19211787098080654,0.14733438235181612,0.10928972601348498,0.3582968304710712,0.014612769205985672,0.0,0.05929270612815711,0.0,0.152807285958293,0.0,0.6110239597514519,0.0,0.0,0.0,0.0,0.0,0.739998319910832,0.4705882352941176,0.9785563855706264,0.8907368440850325,0.0454545454545454,0.0,0.1875,0.0,8.489160132408141
rules/soybean,raptor,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.4588920293175849,0.13308158508158507,0.9039721218841208,0.8138348394550141,0.02725279106858052,0.09999999999,0.005263157894736839,0.0609722221379996,0.19414271773540623,0.18865137518854766,0.10577928343012877,0.07517245224013265,0.016774997764533242,0.3162277659852152,0.016643566632465148,0.07230067545513638,0.1544720999144833,0.0,0.6179432285364594,0.6976580059034688,0.0,0.0,0.0,0.0,0.7432885569260865,0.48,0.979531555657269,0.8907235390353723,0.0555555555555555,0.9999999999,0.0526315789473684,0.1999999996,10.470563268661499
rules/soybean,raptor,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.42041146132826623,0.13270186335403725,0.8970480084681081,0.8151573891609443,0.014517365489110779,0.09999999999,0.06608187134502924,0.11211507919415471,0.13756366167524325,0.17674649149825608,0.11641963433218341,0.07192356053735947,0.005567576920446492,0.3162277659852152,0.1192131715158728,0.11795796714014438,0.1464171536772756,0.0,0.5861188896983935,0.7059035605386844,0.0,0.0,0.0,0.0,0.6885248539683761,0.4,0.980755871184641,0.911334791182559,0.02,0.9999999999,0.3333333333333333,0.3999999992,13.416629791259766
rules/wheat,hypergrag,2,gpt-4o,0,0,0,0,0,0,0,0,0.5167678737298267,0.18320458626340977,0.938332592029133,0.7257066069342203,0.032258064516129,0.09999999999,0.09420442818275634,0.02163461536887481,0.1967370567424307,0.2427309696163193,0.05274140745704675,0.2856814063554722,0.0,0.2108185106568101,0.16239392639686664,0.03505551736879693,0.3195992456042425,0.0,0.8273753454068704,0.0,0.032258064516129,0.0,0.0,0.0,0.9770502342906072,0.84,0.9857136275442197,0.9084773753878054,0.032258064516129,0.49999999995,0.4736842105263157,0.0769230768639053,15.12658495903015
rules/wheat,hypergrag,5,gpt-4o,0,0,0,0,0,0,0,0,0.4711351316487355,0.21936507936507937,0.9391425711366537,0.8322784792755467,0.0109813214992593,0.09499999999275,0.07977804359383306,0.04385683756640567,0.1113063451101061,0.23400938666238869,0.04944629056590269,0.11790397593513953,0.002306416136324061,0.2006240264617501,0.16341454797733004,0.048531439363340666,0.3567740339777411,0.0,0.8394642577665601,0.5887550601030557,0.0091743119266055,0.0,0.0,0.0,0.673025833522672,0.8333333333333334,0.9778176198049736,0.920665928646233,0.0149253731343283,0.49999999995,0.5263157894736842,0.1111111109876543,10.733922743797303
rules/wheat,rag,2,gpt-4o,0,0,0,0,0,0,0,0,0.34070665219163043,0.09916666666666665,0.9155451778056987,0.5497873405055513,0.14678571428571427,0.0,0.0,0.0,0.08452962777161091,0.1616108150946451,0.06030168135329158,0.39592932215788434,0.14678254415402925,0.0,0.0,0.0,0.2000607018638208,0.0,0.8003069797285911,0.0,0.0,0.0,0.0,0.0,0.4904621485203016,0.5,0.969052138211202,0.9025479974900744,0.3333333333333333,0.0,0.0,0.0,10.659969353675843
rules/wheat,rag,5,gpt-4o,0,0,0,0,0,0,0,0,0.4211874927886286,0.07357142857142855,0.9178152985243715,0.5455921295141091,0.02478991596638655,0.0,0.00909090909090909,0.00769230768639053,0.10728989589496746,0.09954829956146025,0.04819553004041156,0.3955544933992564,0.03220984031401946,0.0,0.028747978728803445,0.024325212751814287,0.2907555838715775,0.0,0.8398612519828684,0.0,0.0,0.0,0.0,0.0,0.614236817120024,0.25,0.974473229061624,0.8976343722425569,0.0714285714285714,0.0,0.0909090909090909,0.0769230768639053,8.508102536201477
rules/wheat,raptor,2,gpt-4o,2,2,1,1,1,1,1,1,0.25900784068863186,0.1980044113102098,0.25443822250446846,0.24844026611335565,0.27931061544082536,0.3707993225443235,0.23176737643174888,0.2675926758881323,0.3537342071569762,0.33093556018515063,0.34128258056810334,0.3831702550832858,0.4045056629952269,0.4061131103725064,0.32657201634095573,0.29099909708940636,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8345974926580371,0.9730189964207074,0.978022987401198,0.9614579470349988,0.9813317762440408,0.9999999999,0.8425262873779678,0.924333063556524,8.232348346710205
rules/wheat,raptor,5,gpt-4o,2,2,1,1,1,1,1,1,0.21243406885234375,0.21663343182005293,0.241534982332796,0.22530942053025166,0.2486337473540424,0.3745815409990091,0.1656712661082758,0.24525304164296843,0.2911249914430728,0.30630379904139254,0.3499141555162455,0.3759019168946013,0.41218060578575133,0.3986355703591691,0.27893466942864337,0.29506215281036063,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.8333781734724358,0.9366779092826618,0.9767528158999816,0.962964043967187,0.9742790354304508,0.9999999999,0.8098707648061014,0.909233125242539,8.326443123817445
rules/wheat,hypergrag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.5286586022861562,0.18145202020202017,0.9359992953289838,0.7446819502030245,0.032258064516129,0.09999999999,0.09420442818275634,0.022275641008873158,0.19957830574802038,0.19899126986597804,0.04098700749026178,0.28018341940331304,0.0,0.2108185106568101,0.16239392639686664,0.03621818505581586,0.2115981521133365,0.0,0.8463926084533463,0.0,0.032258064516129,0.0,0.0,0.0,0.8396950405139965,0.6875,0.9694231320197038,0.9093645325918316,0.032258064516129,0.49999999995,0.4736842105263157,0.0833333332638888,9.076940822601319
rules/wheat,hypergrag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.5259062393737624,0.20055555555555554,0.9384910717729282,0.8333320715144238,0.0109813214992593,0.09499999999275,0.07377959158144916,0.04385683756640567,0.1644950957996617,0.2670868603029772,0.03857005600760227,0.09671072291673753,0.002306416136324061,0.2006240264617501,0.14724664228411508,0.048531439363340666,0.3076898268556398,0.0,0.8752135331706438,0.6403017090875797,0.0091743119266055,0.0,0.0,0.0,0.744827458394967,0.875,0.9801855885929076,0.9083163637487804,0.0149253731343283,0.49999999995,0.4736842105263157,0.1111111109876543,11.01209590435028
rules/wheat,rag,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.49713115958246473,0.10107142857142856,0.9212182477478581,0.5450730376003309,0.06583333333333333,0.0,0.0,0.0,0.20564604840503875,0.19863515307286667,0.03838143140235551,0.3914458233484937,0.11709247690670885,0.0,0.0,0.0,0.2915852327303858,0.0,0.8571162972186336,0.0,0.0,0.0,0.0,0.0,0.973687268401201,0.6,0.9684164989116012,0.8952711005089801,0.3333333333333333,0.0,0.0,0.0,8.474395489692688
rules/wheat,rag,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.4085669838000633,0.07083333333333333,0.916586757536175,0.6369231851141766,0.025980392156862743,0.0,0.00909090909090909,0.00769230768639053,0.10001439881675352,0.0829337126015172,0.04425431190118528,0.35645100562012805,0.0342786936020531,0.0,0.028747978728803445,0.024325212751814287,0.2078945374855983,0.0,0.8315781499423933,0.0,0.0,0.0,0.0,0.0,0.5592394241119012,0.2222222222222222,0.9614580225253662,0.907836913280808,0.0833333333333333,0.0,0.0909090909090909,0.0769230768639053,9.030597972869874
rules/wheat,raptor,2,gpt-4o-mini,0,0,0,0,0,0,0,0,0.4349674125296354,0.17723809523809525,0.9232388962839856,0.7356233571727869,0.04977564102564101,0.19999999998,0.017361111111111112,0.06573523692091394,0.14896756635245453,0.18077655060788458,0.04162390911434379,0.276025698944249,0.04352837350703582,0.4216370213136202,0.03835194797634466,0.04843300130015919,0.2130866678067596,0.0,0.8523466712270384,0.0,0.0,0.0,0.0,0.0,0.6926000605091471,0.5,0.9772215405546448,0.9036294100201632,0.125,0.9999999999,0.1111111111111111,0.1249999998437499,8.831740069389344
rules/wheat,raptor,5,gpt-4o-mini,0,0,0,0,0,0,0,0,0.5026864761306167,0.15257936507936504,0.9156439283545751,0.7437202714100204,0.01750565514297908,0.09999999999,0.04052287581699346,0.0754574591340698,0.23998729727062768,0.18761736619538597,0.055401192606461286,0.2748536173640437,0.005005292105663307,0.31622776598521524,0.09570198806652615,0.06761200489555219,0.1971690997762677,0.0,0.7886763991050708,0.0,0.0140845070422535,0.0,0.0,0.0,0.9766824711770028,0.4285714285714285,0.960621243209921,0.9089096539326456,0.0303030303030303,0.9999999999,0.2941176470588235,0.2222222219753086,9.398393797874451

